Exploring Masked Autoencoders for Sensor-Agnostic Image Retrieval in Remote Sensing

Self-supervised learning through masked autoencoders (MAEs) has recently attracted great attention for remote sensing (RS) image representation learning, and thus embodies a significant potential for content-based image retrieval (CBIR) from ever-growing RS image archives. However, the existing MAE based CBIR studies in RS assume that the considered RS images are acquired by a single image sensor, and thus are only suitable for uni-modal CBIR problems. The effectiveness of MAEs for cross-sensor CBIR, which aims to search semantically similar images across different image modalities, has not been explored yet. In this paper, we take the first step to explore the effectiveness of MAEs for sensor-agnostic CBIR in RS. To this end, we present a systematic overview on the possible adaptations of the vanilla MAE to exploit masked image modeling on multi-sensor RS image archives (denoted as cross-sensor masked autoencoders [CSMAEs]) in the context of CBIR. Based on different adjustments applied to the vanilla MAE, we introduce different CSMAE models. We also provide an extensive experimental analysis of these CSMAE models. We finally derive a guideline to exploit masked image modeling for uni-modal and cross-modal CBIR problems in RS. The code of this work is publicly available at https://github.com/jakhac/CSMAE.

==> figures/s1s2/q3/csmae-cecd/labels.txt <==
r0 ['Urban fabric', 'Industrial or commercial units', 'Arable land', 'Complex cultivation patterns']
r1 ['Urban fabric', 'Arable land', 'Pastures', 'Complex cultivation patterns', 'Transitional woodland, shrub']
r2 ['Urban fabric', 'Industrial or commercial units', 'Arable land', 'Complex cultivation patterns', 'Inland waters']
r3 ['Urban fabric', 'Industrial or commercial units', 'Arable land', 'Complex cultivation patterns', 'Inland waters']
r4 ['Urban fabric', 'Arable land', 'Complex cultivation patterns', 'Broad-leaved forest']
r5 ['Urban fabric', 'Industrial or commercial units', 'Arable land']
r6 ['Urban fabric', 'Arable land', 'Complex cultivation patterns']
r7 ['Urban fabric', 'Arable land']
r8 ['Urban fabric', 'Arable land', 'Transitional woodland, shrub', 'Inland wetlands']
r9 ['Urban fabric', 'Arable land', 'Land principally occupied by agriculture, with significant areas of natural vegetation']


==> figures/s1s2/q3/csmae-cesd/labels.txt <==
r0 ['Urban fabric', 'Industrial or commercial units', 'Arable land', 'Complex cultivation patterns', 'Inland waters']
r1 ['Urban fabric', 'Industrial or commercial units', 'Arable land', 'Complex cultivation patterns', 'Inland waters']
r2 ['Urban fabric', 'Complex cultivation patterns']
r3 ['Urban fabric', 'Industrial or commercial units', 'Arable land']
r4 ['Urban fabric', 'Arable land', 'Complex cultivation patterns', 'Broad-leaved forest']
r5 ['Urban fabric', 'Industrial or commercial units', 'Arable land', 'Complex cultivation patterns']
r6 ['Urban fabric', 'Arable land', 'Pastures', 'Complex cultivation patterns', 'Transitional woodland, shrub']
r7 ['Urban fabric', 'Arable land', 'Complex cultivation patterns']
r8 ['Urban fabric', 'Industrial or commercial units', 'Arable land', 'Complex cultivation patterns']
r9 ['Urban fabric', 'Arable land']


==> figures/s1s2/q3/csmae-secd/labels.txt <==
r0 ['Urban fabric', 'Arable land', 'Complex cultivation patterns', 'Broad-leaved forest']
r1 ['Urban fabric', 'Industrial or commercial units', 'Arable land']
r2 ['Urban fabric', 'Arable land', 'Pastures', 'Complex cultivation patterns', 'Transitional woodland, shrub']
r3 ['Urban fabric', 'Industrial or commercial units', 'Complex cultivation patterns', 'Land principally occupied by agriculture, with significant areas of natural vegetation']
r4 ['Urban fabric', 'Industrial or commercial units', 'Arable land', 'Complex cultivation patterns', 'Inland waters']
r5 ['Urban fabric', 'Arable land', 'Complex cultivation patterns', 'Transitional woodland, shrub']
r6 ['Urban fabric', 'Industrial or commercial units', 'Arable land', 'Complex cultivation patterns', 'Inland waters']
r7 ['Urban fabric', 'Complex cultivation patterns']
r8 ['Urban fabric', 'Industrial or commercial units', 'Arable land', 'Complex cultivation patterns']
r9 ['Urban fabric', 'Arable land', 'Pastures', 'Complex cultivation patterns', 'Land principally occupied by agriculture, with significant areas of natural vegetation']


==> figures/s1s2/q3/csmae-sesd/labels.txt <==
r0 ['Urban fabric', 'Arable land', 'Pastures', 'Complex cultivation patterns', 'Transitional woodland, shrub']
r1 ['Urban fabric', 'Industrial or commercial units', 'Arable land', 'Complex cultivation patterns', 'Inland waters']
r2 ['Urban fabric', 'Industrial or commercial units', 'Arable land', 'Complex cultivation patterns', 'Inland waters']
r3 ['Urban fabric', 'Arable land', 'Complex cultivation patterns', 'Broad-leaved forest']
r4 ['Urban fabric', 'Industrial or commercial units', 'Arable land']
r5 ['Urban fabric', 'Complex cultivation patterns']
r6 ['Urban fabric', 'Arable land', 'Complex cultivation patterns', 'Transitional woodland, shrub']
r7 ['Urban fabric', 'Arable land', 'Complex cultivation patterns']
r8 ['Urban fabric', 'Arable land', 'Land principally occupied by agriculture, with significant areas of natural vegetation', 'Transitional woodland, shrub']
r9 ['Urban fabric', 'Arable land', 'Complex cultivation patterns', 'Land principally occupied by agriculture, with significant areas of natural vegetation', 'Broad-leaved forest']


==> figures/s1s2/q3/mae-rvsa/labels.txt <==
r0 ['Arable land', 'Pastures']
r1 ['Arable land']
r2 ['Pastures', 'Complex cultivation patterns', 'Transitional woodland, shrub']
r3 ['Industrial or commercial units', 'Arable land']
r4 ['Industrial or commercial units', 'Arable land']
r5 ['Arable land']
r6 ['Arable land']
r7 ['Arable land']
r8 ['Arable land', 'Land principally occupied by agriculture, with significant areas of natural vegetation']
r9 ['Arable land']


==> figures/s1s2/q3/mae/labels.txt <==
r0 ['Arable land']
r1 ['Natural grassland and sparsely vegetated areas']
r2 ['Arable land']
r3 ['Broad-leaved forest', 'Coniferous forest', 'Mixed forest', 'Natural grassland and sparsely vegetated areas']
r4 ['Broad-leaved forest', 'Coniferous forest', 'Natural grassland and sparsely vegetated areas']
r5 ['Broad-leaved forest', 'Natural grassland and sparsely vegetated areas']
r6 ['Arable land', 'Pastures']
r7 ['Broad-leaved forest', 'Transitional woodland, shrub', 'Inland waters']
r8 ['Broad-leaved forest', 'Mixed forest', 'Natural grassland and sparsely vegetated areas']
r9 ['Broad-leaved forest', 'Natural grassland and sparsely vegetated areas', 'Transitional woodland, shrub']


==> figures/s1s2/q3/maskvlm/labels.txt <==
r0 ['Urban fabric', 'Industrial or commercial units', 'Arable land']
r1 ['Urban fabric', 'Arable land', 'Complex cultivation patterns', 'Inland waters']
r2 ['Urban fabric', 'Arable land', 'Land principally occupied by agriculture, with significant areas of natural vegetation', 'Broad-leaved forest']
r3 ['Urban fabric', 'Industrial or commercial units', 'Arable land', 'Complex cultivation patterns', 'Inland waters']
r4 ['Urban fabric', 'Arable land', 'Pastures', 'Transitional woodland, shrub']
r5 ['Urban fabric', 'Industrial or commercial units', 'Arable land', 'Complex cultivation patterns']
r6 ['Urban fabric', 'Arable land', 'Pastures', 'Complex cultivation patterns', 'Land principally occupied by agriculture, with significant areas of natural vegetation']
r7 ['Urban fabric', 'Arable land', 'Complex cultivation patterns']
r8 ['Urban fabric', 'Industrial or commercial units', 'Arable land', 'Complex cultivation patterns', 'Inland waters']
r9 ['Urban fabric', 'Arable land', 'Complex cultivation patterns', 'Broad-leaved forest']


==> figures/s1s2/q3/s1_q3.txt <==
['Urban fabric', 'Arable land', 'Complex cultivation patterns']

==> figures/s1s2/q3/ss-cmir/labels.txt <==
r0 ['Urban fabric', 'Arable land', 'Pastures', 'Land principally occupied by agriculture, with significant areas of natural vegetation']
r1 ['Urban fabric', 'Industrial or commercial units', 'Arable land', 'Pastures', 'Land principally occupied by agriculture, with significant areas of natural vegetation', 'Transitional woodland, shrub']
r2 ['Urban fabric', 'Industrial or commercial units', 'Arable land', 'Complex cultivation patterns', 'Land principally occupied by agriculture, with significant areas of natural vegetation', 'Transitional woodland, shrub']
r3 ['Urban fabric', 'Industrial or commercial units', 'Arable land']
r4 ['Urban fabric', 'Complex cultivation patterns', 'Land principally occupied by agriculture, with significant areas of natural vegetation']
r5 ['Urban fabric', 'Arable land', 'Complex cultivation patterns', 'Land principally occupied by agriculture, with significant areas of natural vegetation']
r6 ['Urban fabric', 'Industrial or commercial units', 'Arable land', 'Complex cultivation patterns']
r7 ['Urban fabric', 'Arable land', 'Complex cultivation patterns']
r8 ['Urban fabric', 'Arable land', 'Complex cultivation patterns', 'Transitional woodland, shrub']
r9 ['Urban fabric', 'Industrial or commercial units', 'Arable land', 'Complex cultivation patterns', 'Land principally occupied by agriculture, with significant areas of natural vegetation', 'Inland wetlands']

